Single-loop approaches to nonsmooth bilevel optimisation

We study bilevel optimisation problems in which the inner problem is represented as a set-valued, parametric constraint. We develop relevant optimistic and pessimistic calculus rules, derive corresponding optimality conditions, and formulate nonsmooth adjoint inclusions based on both the Fr\'echet and limiting coderivatives. Founded on these results, we propose a single-loop algorithm that accommodates a wide range of inner and adjoint steps, including those of primal-dual methods. We prove its convergence. Numerical experiments on total variation regularised inverse problems demonstrate the practicality of the approach.

==> results/deblur/bilevelDeblurNonsmoothImplicit.txt <==
 time cputime xstarNorm JplusR
   5.3801126e+01   2.5246875e+02   1.7282476e+01   1.3892430e+01
   1.8276386e+02   8.2846875e+02   9.0269615e+00   1.1258171e+01
   3.1492290e+02   1.4178594e+03   6.3921960e+00   1.0842739e+01
   4.4679845e+02   2.0031562e+03   5.1838202e+00   1.0650155e+01
   5.8052020e+02   2.5973906e+03   4.3534048e+00   1.0471011e+01
   7.1506403e+02   3.1859375e+03   3.9054704e+00   1.0310153e+01
   8.4949036e+02   3.7746406e+03   3.6157191e+00   1.0159805e+01
   9.8441559e+02   4.3720469e+03   3.3347793e+00   1.0014728e+01
   1.1131077e+03   4.9427812e+03   3.0261462e+00   9.8858714e+00
   1.2208228e+03   5.4366406e+03   2.7885606e+00   9.7868889e+00
   1.3281434e+03   5.9284375e+03   2.5882941e+00   9.7148223e+00
   1.4489852e+03   6.4633125e+03   2.3689467e+00   9.6606215e+00
   1.5895573e+03   7.0693750e+03   2.2009237e+00   9.6206784e+00
   1.7272667e+03   7.6733125e+03   2.0924144e+00   9.5906052e+00
   1.8607682e+03   8.2697188e+03   1.9661846e+00   9.5656333e+00
   1.9965821e+03   8.8667969e+03   1.8542482e+00   9.5430772e+00
   2.1373428e+03   9.4765156e+03   1.7147900e+00   9.5251596e+00
   2.2718487e+03   1.0068094e+04   1.6128162e+00   9.5105052e+00
   2.4062944e+03   1.0655562e+04   1.5321397e+00   9.4981297e+00
   2.5462819e+03   1.1258156e+04   1.4386574e+00   9.4871227e+00
   2.6815222e+03   1.1848422e+04   1.3653392e+00   9.4783972e+00
   2.8207940e+03   1.2447516e+04   1.2953793e+00   9.4706808e+00
   2.9591532e+03   1.3038750e+04   1.2257218e+00   9.4637664e+00
   3.0972037e+03   1.3636484e+04   1.1549405e+00   9.4579041e+00
   3.2323860e+03   1.4224188e+04   1.0967443e+00   9.4526389e+00
   3.3715570e+03   1.4813672e+04   1.0214031e+00   9.4474543e+00
   3.5095671e+03   1.5413906e+04   9.7102239e-01   9.4427338e+00
   3.6454184e+03   1.6003703e+04   9.2021719e-01   9.4383534e+00
   3.7862427e+03   1.6596984e+04   8.6471625e-01   9.4345047e+00
   3.9291013e+03   1.7195078e+04   8.3353058e-01   9.4308569e+00
   4.0705807e+03   1.7786359e+04   7.9264791e-01   9.4273833e+00
   4.2058540e+03   1.8357688e+04   7.5757106e-01   9.4242113e+00
   4.3475475e+03   1.8953625e+04   7.3485698e-01   9.4211654e+00
   4.4868013e+03   1.9550312e+04   7.0069501e-01   9.4183458e+00


==> results/deblur/bilevelDeblurNonsmoothSingle.txt <==
 time cputime xstarNorm JplusR
   5.3335057e+01   2.4634375e+02   1.7282476e+01   1.3892430e+01
   9.9600830e+01   4.6701562e+02   2.0999975e+00   1.0010081e+01
   1.4636961e+02   6.8626562e+02   1.1729605e+00   9.6378571e+00
   1.9234055e+02   9.0543750e+02   8.3221239e-01   9.5147087e+00
   2.3855937e+02   1.1226719e+03   5.8590623e-01   9.4693811e+00
   2.8528988e+02   1.3435156e+03   5.0030142e-01   9.4440300e+00
   3.3136582e+02   1.5598750e+03   3.9342913e-01   9.4283058e+00
   3.7776785e+02   1.7783906e+03   3.0060786e-01   9.4171639e+00
   4.2411366e+02   1.9970156e+03   2.2040337e-01   9.4161096e+00
   4.7030259e+02   2.2119688e+03   1.6091160e-01   9.4159367e+00
   5.1680451e+02   2.4302500e+03   1.1731105e-01   9.4163606e+00
   5.6293457e+02   2.6465781e+03   9.4620734e-02   9.4132291e+00
   6.0871230e+02   2.8641250e+03   7.9753746e-02   9.4067757e+00
   6.5448717e+02   3.0815000e+03   5.0921589e-02   9.4036582e+00
   7.0060198e+02   3.2984531e+03   3.3925297e-02   9.4024414e+00
   7.4653846e+02   3.5151719e+03   1.9298616e-02   9.4019498e+00
   7.9251151e+02   3.7339844e+03   1.4746303e-02   9.4004931e+00
   8.3850854e+02   3.9520938e+03   1.3288925e-02   9.4000973e+00
   8.8458239e+02   4.1674375e+03   1.3622241e-02   9.3990631e+00
   9.3049063e+02   4.3860156e+03   1.6169389e-02   9.3986068e+00
   9.7653953e+02   4.6022656e+03   1.7661963e-02   9.3979596e+00
   1.0226788e+03   4.8209375e+03   1.8806784e-02   9.3972774e+00
   1.0686767e+03   5.0400938e+03   2.0073889e-02   9.3966451e+00
   1.1179746e+03   5.2713281e+03   2.1285680e-02   9.3962959e+00
   1.1653571e+03   5.4948438e+03   2.1237024e-02   9.3959480e+00
   1.2112134e+03   5.7144062e+03   2.4757714e-02   9.3954958e+00
   1.2574753e+03   5.9351094e+03   2.3013748e-02   9.3949996e+00
   1.3045123e+03   6.1579844e+03   2.2675856e-02   9.3946308e+00
   1.3502846e+03   6.3790781e+03   2.2100498e-02   9.3943606e+00
   1.3958934e+03   6.5979219e+03   2.0323676e-02   9.3940435e+00
   1.4415372e+03   6.8167812e+03   2.8884646e-02   9.3917520e+00
   1.4871064e+03   7.0316406e+03   2.7464102e-02   9.3917260e+00
   1.5335269e+03   7.2514375e+03   2.2795136e-02   9.3915975e+00
   1.6024807e+03   7.5315938e+03   2.0648218e-02   9.3917432e+00
   1.6733819e+03   7.8170312e+03   2.0934936e-02   9.3915025e+00
   1.7455495e+03   8.0990312e+03   1.9929568e-02   9.3913724e+00
   1.8168013e+03   8.3772344e+03   1.7226634e-02   9.3912070e+00
   1.8875465e+03   8.6550469e+03   1.4435524e-02   9.3911753e+00
   1.9577071e+03   8.9311719e+03   1.3603862e-02   9.3911170e+00
   2.0271983e+03   9.2104688e+03   1.2993541e-02   9.3910436e+00
   2.0992819e+03   9.4898281e+03   1.2589935e-02   9.3910005e+00
   2.1698303e+03   9.7702812e+03   1.1686787e-02   9.3909295e+00
   2.2397771e+03   1.0054328e+04   1.1139280e-02   9.3909376e+00
   2.3093815e+03   1.0330000e+04   9.6451333e-03   9.3909472e+00
   2.3814235e+03   1.0616344e+04   9.4225794e-03   9.3909266e+00
   2.4528078e+03   1.0900266e+04   9.7839856e-03   9.3908547e+00
   2.5229278e+03   1.1181266e+04   1.0316312e-02   9.3908350e+00
   2.5938630e+03   1.1459797e+04   9.7043104e-03   9.3907407e+00
   2.6647833e+03   1.1741125e+04   9.0656098e-03   9.3907036e+00
   2.7372030e+03   1.2026031e+04   1.0427632e-02   9.3907780e+00
   2.8067130e+03   1.2310656e+04   1.0116209e-02   9.3907168e+00
   2.8761435e+03   1.2589234e+04   9.4759636e-03   9.3906629e+00
   2.9452641e+03   1.2866922e+04   9.1370102e-03   9.3906330e+00
   3.0142985e+03   1.3145906e+04   8.9617983e-03   9.3906410e+00
   3.0839388e+03   1.3422844e+04   8.5807718e-03   9.3906115e+00
   3.1533346e+03   1.3700312e+04   8.2802733e-03   9.3905793e+00
   3.2225543e+03   1.3975047e+04   8.0533924e-03   9.3905492e+00
   3.2917725e+03   1.4251750e+04   7.9011922e-03   9.3905136e+00
   3.3610712e+03   1.4530922e+04   7.7020605e-03   9.3904852e+00
   3.4307418e+03   1.4806703e+04   7.4822066e-03   9.3904713e+00
   3.5024613e+03   1.5090625e+04   7.4459262e-03   9.3904596e+00
   3.5730256e+03   1.5366188e+04   7.3468300e-03   9.3904375e+00
   3.6439885e+03   1.5642953e+04   7.2568127e-03   9.3904109e+00
   3.7160404e+03   1.5924047e+04   7.2294066e-03   9.3903425e+00
   3.7875200e+03   1.6206828e+04   6.7071757e-03   9.3900531e+00
   3.8579648e+03   1.6489500e+04   7.0917359e-03   9.3901446e+00
   3.9295097e+03   1.6771078e+04   7.0391549e-03   9.3901841e+00
   4.0004318e+03   1.7052625e+04   6.9662622e-03   9.3901927e+00
   4.0713863e+03   1.7333594e+04   6.8730592e-03   9.3901923e+00
   4.1414377e+03   1.7613375e+04   6.7655077e-03   9.3901848e+00
   4.2006023e+03   1.7881281e+04   6.6583352e-03   9.3901626e+00
   4.2591172e+03   1.8148016e+04   6.5887706e-03   9.3901525e+00
   4.3176367e+03   1.8417094e+04   6.5285076e-03   9.3901403e+00
   4.3775792e+03   1.8686062e+04   6.4426494e-03   9.3901281e+00
   4.4365404e+03   1.8953875e+04   6.4871686e-03   9.3901171e+00
   4.4941131e+03   1.9214578e+04   6.3123908e-03   9.3901167e+00


==> results/denoise/bilevelDenoiseNonsmoothImplicit.txt <==
 time cputime xstarNorm xDiff JplusR
   1.6395004e+02   5.9637500e+02   1.5723721e+01   2.1080000e+00   7.7181712e+01
   4.1234694e+02   1.2600312e+03   1.6258027e+01   1.9877845e+00   7.5308013e+01
   5.9789013e+02   1.8603750e+03   1.6582275e+01   1.8645243e+00   7.3280654e+01
   7.8536662e+02   2.4569062e+03   1.6819617e+01   1.7391875e+00   7.1194683e+01
   9.8328851e+02   3.0697500e+03   1.6985776e+01   1.6123514e+00   6.9066584e+01
   1.1811822e+03   3.6826094e+03   1.7077860e+01   1.4845503e+00   6.6913324e+01
   1.3838875e+03   4.3063438e+03   1.7082916e+01   1.3563841e+00   6.4756167e+01
   1.5869579e+03   4.9237656e+03   1.6974538e+01   1.2286111e+00   6.2619097e+01
   1.7927302e+03   5.5509531e+03   1.6734549e+01   1.1021526e+00   6.0533483e+01
   1.9967734e+03   6.1767969e+03   1.6334299e+01   9.7809433e-01   5.8534174e+01
   2.2042283e+03   6.7978750e+03   1.5749325e+01   8.5774692e-01   5.6661554e+01
   2.4096002e+03   7.4126094e+03   1.4972229e+01   7.4253562e-01   5.4954837e+01
   2.6214641e+03   8.0404219e+03   1.4012465e+01   6.3386291e-01   5.3445648e+01
   2.8347077e+03   8.6710312e+03   1.2865249e+01   5.3313729e-01   5.2158676e+01
   3.0247507e+03   9.3339375e+03   1.1580572e+01   4.4159719e-01   5.1102464e+01
   3.2042864e+03   9.9953594e+03   1.0201175e+01   3.6007136e-01   5.0270432e+01
   3.3859059e+03   1.0650469e+04   8.7874084e+00   2.8908830e-01   4.9645975e+01
   3.5709771e+03   1.1310547e+04   7.4046795e+00   2.2862354e-01   4.9197127e+01
   3.7567748e+03   1.1972375e+04   6.0973780e+00   1.7825955e-01   4.8889779e+01
   3.9517238e+03   1.2636953e+04   4.9222765e+00   1.3721398e-01   4.8688258e+01
   4.1474547e+03   1.3303406e+04   3.9145974e+00   1.0430825e-01   4.8560441e+01
   4.3476705e+03   1.3982484e+04   3.0513623e+00   7.8425158e-02   4.8482667e+01
   4.5481517e+03   1.4656656e+04   2.3394712e+00   5.8413549e-02   4.8436912e+01
   4.7482201e+03   1.5339250e+04   1.7744966e+00   4.3157809e-02   4.8410462e+01
   4.9495701e+03   1.6017656e+04   1.3253617e+00   3.1665856e-02   4.8395638e+01
   5.1469337e+03   1.6692969e+04   9.8089992e-01   2.3123379e-02   4.8387554e+01
   5.3556672e+03   1.7381219e+04   7.2211245e-01   1.6830369e-02   4.8383195e+01
   5.5618589e+03   1.8061984e+04   5.3091117e-01   1.2210865e-02   4.8380875e+01
   5.7702891e+03   1.8749344e+04   3.8484233e-01   8.8209904e-03   4.8379623e+01
   5.9786406e+03   1.9430453e+04   2.7512912e-01   6.3851660e-03   4.8378993e+01


==> results/denoise/bilevelDenoiseNonsmoothSingle.txt <==
 time cputime xstarNorm xDiff JplusR
   1.6395004e+02   5.9637500e+02   1.5723721e+01   2.1080000e+00   7.7181712e+01
   2.1453823e+02   7.9389062e+02   1.6032111e+01   2.0285915e+00   7.5892376e+01
   2.7259186e+02   1.0064219e+03   1.6290227e+01   1.9477684e+00   7.4569965e+01
   3.2906385e+02   1.2238750e+03   1.6514892e+01   1.8657448e+00   7.3216096e+01
   3.8544339e+02   1.4370469e+03   1.6705927e+01   1.7826796e+00   7.1834478e+01
   4.3453758e+02   1.6312188e+03   1.6864030e+01   1.6987407e+00   7.0429814e+01
   4.8409064e+02   1.8290781e+03   1.6991666e+01   1.6140895e+00   6.9007069e+01
   5.3327511e+02   2.0221250e+03   1.7085691e+01   1.5288832e+00   6.7571068e+01
   5.8296220e+02   2.2176406e+03   1.7143843e+01   1.4432934e+00   6.6128234e+01
   6.3257227e+02   2.4112656e+03   1.7161761e+01   1.3575086e+00   6.4685200e+01
   6.8227272e+02   2.6067500e+03   1.7129337e+01   1.2717621e+00   6.3249019e+01
   7.3899338e+02   2.8196406e+03   1.7042494e+01   1.1863077e+00   6.1828731e+01
   7.9548397e+02   3.0339688e+03   1.6894079e+01   1.1014411e+00   6.0435240e+01
   8.5418744e+02   3.2512812e+03   1.6677969e+01   1.0174848e+00   5.9078511e+01
   9.1157262e+02   3.4651406e+03   1.6379679e+01   9.3481431e-01   5.7770904e+01
   9.6905125e+02   3.6799688e+03   1.5995107e+01   8.5384371e-01   5.6525119e+01
   1.0266447e+03   3.8914844e+03   1.5526114e+01   7.7500454e-01   5.5353497e+01
   1.0850294e+03   4.1047500e+03   1.4973019e+01   6.9871988e-01   5.4266077e+01
   1.1436891e+03   4.3179844e+03   1.4328794e+01   6.2542137e-01   5.3272157e+01
   1.2037866e+03   4.5365625e+03   1.3596229e+01   5.5557460e-01   5.2379950e+01
   1.2632980e+03   4.7518125e+03   1.2784087e+01   4.8959784e-01   5.1593256e+01
   1.3230431e+03   4.9679844e+03   1.1913238e+01   4.2782627e-01   5.0912477e+01
   1.3834622e+03   5.1858281e+03   1.0989453e+01   3.7054878e-01   5.0335477e+01
   1.4440420e+03   5.4055625e+03   1.0028083e+01   3.1799826e-01   4.9858779e+01
   1.5050008e+03   5.6238125e+03   9.0559856e+00   2.7028231e-01   4.9473729e+01
   1.5666697e+03   5.8406875e+03   8.0908501e+00   2.2743289e-01   4.9170198e+01
   1.6292485e+03   6.0579688e+03   7.1336834e+00   1.8937099e-01   4.8937243e+01
   1.6918905e+03   6.2759375e+03   6.2352835e+00   1.5595773e-01   4.8763106e+01
   1.7544303e+03   6.4953594e+03   5.3955159e+00   1.2692090e-01   4.8636242e+01
   1.8176801e+03   6.7176719e+03   4.6210867e+00   1.0191337e-01   4.8545762e+01
   1.8808758e+03   6.9350625e+03   3.9079992e+00   8.0625671e-02   4.8483520e+01
   1.9444053e+03   7.1533906e+03   3.2750185e+00   6.2697739e-02   4.8441951e+01
   2.0080588e+03   7.3721875e+03   2.7191077e+00   4.7758657e-02   4.8414873e+01
   2.0735597e+03   7.5929062e+03   2.2291289e+00   3.5419519e-02   4.8397892e+01
   2.1372636e+03   7.8101094e+03   1.8102888e+00   2.5344926e-02   4.8387835e+01
   2.2017985e+03   8.0310781e+03   1.4555820e+00   1.7213132e-02   4.8382241e+01
   2.2654840e+03   8.2500156e+03   1.1658465e+00   1.0690291e-02   4.8379344e+01
   2.3294667e+03   8.4703125e+03   9.1824253e-01   5.4998616e-03   4.8378092e+01
   2.3933375e+03   8.6893281e+03   7.1535059e-01   1.4260595e-03   4.8377798e+01
   2.4575526e+03   8.9113438e+03   5.4799213e-01   1.7171224e-03   4.8377969e+01
   2.5219215e+03   9.1328438e+03   4.1254973e-01   4.1084232e-03   4.8378343e+01
   2.5829615e+03   9.3445781e+03   3.0602844e-01   5.8967137e-03   4.8378774e+01
   2.6454497e+03   9.5559219e+03   2.1873950e-01   7.2007082e-03   4.8379176e+01
   2.7129195e+03   9.7820312e+03   1.5078265e-01   8.1193026e-03   4.8379505e+01
   2.7798839e+03   1.0005500e+04   9.9067371e-02   8.7409821e-03   4.8379749e+01
   2.8454875e+03   1.0226844e+04   5.8853934e-02   9.1302927e-03   4.8379918e+01
   2.9104686e+03   1.0448141e+04   2.6316406e-02   9.3391372e-03   4.8380019e+01
   2.9763654e+03   1.0669891e+04   1.7583133e-03   9.4063118e-03   4.8380066e+01
   3.0440129e+03   1.0895125e+04   1.6583697e-02   9.3665240e-03   4.8380070e+01
   3.1137317e+03   1.1122656e+04   2.9827215e-02   9.2486704e-03   4.8380041e+01
   3.1812006e+03   1.1339844e+04   3.9273433e-02   9.0748379e-03   4.8379992e+01
   3.2487787e+03   1.1559625e+04   4.5353018e-02   8.8623095e-03   4.8379928e+01
   3.3175500e+03   1.1782547e+04   4.9311177e-02   8.6250728e-03   4.8379854e+01
   3.3849462e+03   1.2003734e+04   5.0977212e-02   8.3740486e-03   4.8379776e+01
   3.4537431e+03   1.2227703e+04   5.1371556e-02   8.1178206e-03   4.8379697e+01
   3.5217071e+03   1.2450531e+04   5.0756217e-02   7.8620935e-03   4.8379619e+01
   3.5907271e+03   1.2676594e+04   4.9385827e-02   7.6115934e-03   4.8379544e+01
   3.6585505e+03   1.2898812e+04   4.7592970e-02   7.3690640e-03   4.8379473e+01
   3.7265284e+03   1.3122812e+04   4.5444008e-02   7.1363871e-03   4.8379407e+01
   3.7941319e+03   1.3349000e+04   4.3080700e-02   6.9150226e-03   4.8379346e+01
   3.8616609e+03   1.3570422e+04   4.0577035e-02   6.7058712e-03   4.8379289e+01
   3.9290946e+03   1.3792922e+04   3.8097450e-02   6.5092617e-03   4.8379237e+01
   3.9967153e+03   1.4016125e+04   3.6027934e-02   6.3243067e-03   4.8379189e+01
   4.0642129e+03   1.4237594e+04   3.3617276e-02   6.1503859e-03   4.8379145e+01
   4.1316840e+03   1.4460453e+04   3.1374396e-02   5.9879493e-03   4.8379105e+01
   4.1989783e+03   1.4678859e+04   2.8937156e-02   5.8370545e-03   4.8379069e+01
   4.2662826e+03   1.4894000e+04   2.6969038e-02   5.6970296e-03   4.8379035e+01
   4.3340163e+03   1.5114781e+04   2.5450901e-02   5.5661535e-03   4.8379005e+01
   4.4007078e+03   1.5328594e+04   2.3489423e-02   5.4439887e-03   4.8378977e+01
   4.4653750e+03   1.5546109e+04   2.1775755e-02   5.3308932e-03   4.8378952e+01
   4.5340119e+03   1.5769750e+04   2.0297622e-02   5.2256529e-03   4.8378929e+01
   4.6018783e+03   1.5992641e+04   1.8962226e-02   5.1273810e-03   4.8378908e+01
   4.6696940e+03   1.6214625e+04   1.7658729e-02   5.0358803e-03   4.8378889e+01
   4.7372991e+03   1.6438281e+04   1.6440117e-02   4.9507551e-03   4.8378872e+01
   4.8053479e+03   1.6658594e+04   1.5345126e-02   4.8713298e-03   4.8378856e+01
   4.8749500e+03   1.6885375e+04   1.4347398e-02   4.7972097e-03   4.8378842e+01
   4.9437694e+03   1.7109500e+04   1.3448971e-02   4.7277549e-03   4.8378828e+01
   5.0129531e+03   1.7330062e+04   1.2624566e-02   4.6625823e-03   4.8378815e+01
   5.0816835e+03   1.7549234e+04   1.1851776e-02   4.6014207e-03   4.8378804e+01
   5.1502835e+03   1.7775266e+04   1.1120045e-02   4.5439386e-03   4.8378793e+01
   5.2194205e+03   1.7997078e+04   1.0461299e-02   4.4900710e-03   4.8378783e+01
   5.2882682e+03   1.8222656e+04   9.8664778e-03   4.4392728e-03   4.8378774e+01
   5.3566809e+03   1.8440812e+04   9.2989361e-03   4.3921967e-03   4.8378765e+01
   5.4252524e+03   1.8661609e+04   8.8131394e-03   4.3469157e-03   4.8378757e+01
   5.4937976e+03   1.8884812e+04   8.3572839e-03   4.3039995e-03   4.8378749e+01
   5.5624069e+03   1.9108297e+04   7.9478632e-03   4.2632821e-03   4.8378742e+01
   5.6307720e+03   1.9333406e+04   7.5988686e-03   4.2244398e-03   4.8378735e+01
   5.6990464e+03   1.9560609e+04   7.2254452e-03   4.1873912e-03   4.8378728e+01
   5.7678454e+03   1.9781094e+04   6.8864706e-03   4.1520565e-03   4.8378722e+01


==> results/denoise/bilevelFdifferentials.txt <==
 x Fdifferential
   4.0000000e-01  -3.3389307e+02
   5.0000000e-01  -3.7322006e+02
   6.0000000e-01  -2.8232446e+02
   7.0000000e-01  -2.0985150e+02
   8.0000000e-01  -1.5423746e+02
   9.0000000e-01  -1.1403951e+02
   1.0000000e+00  -8.5677701e+01
   1.1000000e+00  -6.4866033e+01
   1.2000000e+00  -4.9208734e+01
   1.3000000e+00  -3.7111526e+01
   1.4000000e+00  -2.7675053e+01
   1.5000000e+00  -1.9998853e+01
   1.6000000e+00  -1.3652388e+01
   1.7000000e+00  -8.4711410e+00
   1.8000000e+00  -4.1034192e+00
   1.9000000e+00  -4.0665218e-01
   2.0000000e+00   2.6561048e+00
   2.1000000e+00   5.2361555e+00
   2.2000000e+00   7.4234766e+00
   2.3000000e+00   9.2682993e+00
   2.4000000e+00   1.0756958e+01
   2.5000000e+00   1.2010388e+01
   2.6000000e+00   1.3059002e+01
   2.7000000e+00   1.3914564e+01
   2.8000000e+00   1.4594305e+01
   2.9000000e+00   1.5137387e+01
   3.0000000e+00   1.5545842e+01
   3.5000000e+00   1.6269385e+01
   4.0000000e+00   1.5723884e+01
   4.5000000e+00   1.4685799e+01
   5.0000000e+00   1.3486608e+01
   5.5000000e+00   1.2308580e+01
   6.0000000e+00   1.1201287e+01
   6.5000000e+00   1.0185063e+01
   7.0000000e+00   9.2674330e+00
   7.5000000e+00   8.4507033e+00
   8.0000000e+00   7.7274894e+00
   9.0000000e+00   6.5086696e+00
   1.0000000e+01   5.5417898e+00
   1.1000000e+01   4.7665257e+00
   1.2500000e+01   3.8692239e+00
   1.4000000e+01   3.1986276e+00


==> results/denoise/bilevelFvalues.txt <==
 x Fvalue
   1.0000000e-01   3.4336962e+02
   2.0000000e-01   2.9027227e+02
   3.0000000e-01   2.5621020e+02
   4.0000000e-01   2.2148748e+02
   5.0000000e-01   1.7816350e+02
   6.0000000e-01   1.4310691e+02
   7.0000000e-01   1.1777237e+02
   8.0000000e-01   9.9297624e+01
   9.0000000e-01   8.5685913e+01
   1.0000000e+00   7.5515390e+01
   1.1000000e+00   6.7833867e+01
   1.2000000e+00   6.2008068e+01
   1.3000000e+00   5.7590066e+01
   1.4000000e+00   5.4284142e+01
   1.5000000e+00   5.1870779e+01
   1.6000000e+00   5.0189417e+01
   1.7000000e+00   4.9112962e+01
   1.8000000e+00   4.8536457e+01
   1.9000000e+00   4.8378176e+01
   2.0000000e+00   4.8569217e+01
   2.1000000e+00   4.9051650e+01
   2.2000000e+00   4.9780353e+01
   2.3000000e+00   5.0713226e+01
   2.4000000e+00   5.1813644e+01
   2.5000000e+00   5.3051214e+01
   2.6000000e+00   5.4402429e+01
   2.7000000e+00   5.5844882e+01
   2.8000000e+00   5.7360440e+01
   2.9000000e+00   5.8932746e+01
   3.0000000e+00   6.0547761e+01
   3.5000000e+00   6.8907864e+01
   4.0000000e+00   7.7181712e+01
   4.5000000e+00   8.4972213e+01
   5.0000000e+00   9.2146390e+01
   5.5000000e+00   9.8690522e+01
   6.0000000e+00   1.0463787e+02
   6.5000000e+00   1.1003613e+02
   7.0000000e+00   1.1493972e+02
   7.5000000e+00   1.1940078e+02
   8.0000000e+00   1.2346965e+02
   9.0000000e+00   1.3060530e+02
   1.0000000e+01   1.3664021e+02
   1.1000000e+01   1.4180015e+02
   1.2500000e+01   1.4826279e+02
   1.4000000e+01   1.5355257e+02

